Constraints from Dust Mass and Mass Accretion Rate Measurements on Angular Momentum Transport in Protoplanetary Disks

We investigate the relation between disk mass and mass accretion rate to constrain the mechanism of angular momentum transport in protoplanetary disks. Dust mass and mass accretion rate in Chamaeleon I are correlated with a slope close to linear, similar to the one recently identified in Lupus. We investigate the effect of stellar mass and find that the intrinsic scatter around the best-fit Mdust-Mstar and Macc-Mstar relations is uncorrelated. Disks with a constant alpha viscosity can fit the observed relations between dust mass, mass accretion rate, and stellar mass, but over-predict the strength of the correlation between disk mass and mass accretion rate when using standard initial conditions. We find two possible solutions. 1) The observed scatter in Mdust and Macc is not primoridal, but arises from additional physical processes or uncertainties in estimating the disk gas mass. Most likely grain growth and radial drift affect the observable dust mass, while variability on large time scales affects the mass accretion rates. 2) The observed scatter is primordial, but disks have not evolved substantially at the age of Lupus and Chamaeleon I due to a low viscosity or a large initial disk radius. More accurate estimates of the disk mass and gas disk sizes in a large sample of protoplanetary disks, either through direct observations of the gas or spatially resolved multi-wavelength observations of the dust with ALMA, are needed to discriminate between both scenarios or to constrain alternative angular momentum transport mechanisms such as MHD disk winds.

==> tab1.txt <==
J10533978-7712338   	M2	3560	-1.80	-0.48	-0.41	0.11	-4.56	0.19	0.0746	True	-12.03	0.29	True	Cha I	underlum
J10555973-7724399   	K7	4060	-0.74	-0.07	-0.13	0.05	-1.25	1.06	0.0168	True	-8.58	0.28	True	Cha I	
J10561638-7630530   	M6.5	2935	-1.10	0.04	-0.96	0.07	-4.55	0.12	0.0174	True	-10.95	0.28	False	Cha I	
J10563044-7711393   	K7	4060	-0.37	0.12	-0.07	0.17	-2.24	1.59	0.0041	True	-9.45	0.32	True	Cha I	
J10574219-7659356   	M3	3415	-0.28	0.32	-0.52	0.05	-1.98	0.48	0.0395	True	-8.54	0.27	True	Cha I	
J10580597-7711501   	M5.5	3060	-1.85	-0.37	-0.96	0.10	-5.07	-0.05	0.0259	True	-11.88	0.29	False	Cha I	
J10581677-7717170   	K2	4900	0.07	0.18	0.10	0.04	-0.48	2.02	0.0014	True	-7.80	0.28	True	Cha I	
J10590108-7722407   	K7	4060	-0.42	0.10	-0.07	0.15	-1.66	1.34	0.0113	True	-8.89	0.31	True	Cha I	
J10590699-7701404   	K0	5110	0.51	0.36	0.23	0.05	-1.42	2.17	0.0007	True	-8.69	0.28	True	Cha I	
J11004022-7619280   	M4	3270	-1.00	-0.01	-0.62	0.07	-2.45	1.37	0.0011	True	-9.23	0.28	True	Cha I	
J11022491-7733357   	K2	4900	0.16	0.22	0.13	0.06	-0.97	1.88	0.0014	True	-8.27	0.28	True	Cha I	
J11023265-7729129   	M3	3415	-0.59	0.16	-0.52	0.07	-3.81	-0.09	0.1448	False	-10.52	0.28	False	Cha I	
J11025504-7721508   	M4.5	3200	-0.82	0.10	-0.74	0.28	-2.12	-0.41	0.0599	True	-8.68	0.39	True	Cha I	
J11040425-7639328   	M4.5	3200	-1.59	-0.28	-0.74	0.09	-3.91	-0.03	0.0251	True	-10.85	0.28	True	Cha I	
J11040909-7627193   	K5	4350	0.18	0.33	-0.06	0.10	0.37	1.54	0.0025	True	-6.63	0.29	True	Cha I	
J11044258-7741571   	M4	3270	-1.05	-0.03	-0.62	0.07	-3.79	0.14	0.0167	True	-10.60	0.28	False	Cha I	
J11045701-7715569   	M3	3415	-0.55	0.18	-0.53	0.06	-1.11	-0.07	0.1390	True	-7.80	0.28	True	Cha I	
J11062554-7633418   	M5.5	3060	-1.55	-0.22	-0.91	0.10	-4.09	1.19	0.0014	True	-10.80	0.29	True	Cha I	
J11062942-7724586   	M6	0	-inf	-inf	-1.12	0.33	0.00	-0.80	0.1448	False	0.00	0.43	False	Cha I	faint
J11063276-7625210   	M6.5	2935	-1.80	-0.31	-1.13	0.14	-4.49	-0.80	0.1448	False	-11.07	0.30	True	Cha I	
J11063945-7736052   	M5	3125	-2.70	-0.82	-0.78	0.11	-99.00	-0.80	0.1448	False	-106.43	0.29	True	Cha I	underlum
J11064180-7635489   	M5	3125	-1.30	-0.12	-0.78	0.09	-2.56	-0.49	0.0716	True	-9.30	0.28	True	Cha I	
J11064510-7727023   	K6	4205	-0.28	0.14	-0.03	0.16	-1.49	-0.09	0.1448	False	-8.72	0.32	True	Cha I	
J11065906-7718535   	M4.5	3200	-0.49	0.27	-0.71	0.11	-1.65	0.91	0.0063	True	-8.07	0.29	True	Cha I	
J11065939-7530559   	M5.5	3060	-2.00	-0.45	-0.97	0.10	-4.26	0.02	0.0223	True	-11.14	0.29	True	Cha I	
J11070925-7718471   	M3	0	-inf	-inf	-0.52	0.07	0.00	-0.09	0.1448	False	0.00	0.28	False	Cha I	faint
J11071181-7625501   	M5.5	3060	-2.00	-0.45	-0.97	0.10	-4.98	-0.80	0.1448	False	-11.86	0.29	False	Cha I	
J11071206-7632232   	M0	3850	-0.40	0.15	-0.23	0.11	-1.48	0.15	0.1227	True	-8.49	0.29	True	Cha I	
J11071330-7743498   	M4	3270	-1.15	-0.08	-0.63	0.08	-4.06	-0.09	0.1448	False	-10.91	0.28	False	Cha I	
J11071860-7732516   	M5.5	3060	-1.60	-0.25	-0.92	0.10	-4.19	-0.51	0.0747	True	-10.92	0.29	True	Cha I	
J11072074-7738073   	K0	5110	0.71	0.46	0.29	0.17	-0.37	0.94	0.0241	True	-7.60	0.32	True	Cha I	
J11072825-7652118   	M3	3415	-0.47	0.22	-0.53	0.06	-1.72	-0.09	0.1448	False	-8.37	0.28	True	Cha I	
J11074245-7733593   	M5.5	3060	-1.40	-0.15	-0.88	0.10	-3.39	-0.10	0.0751	True	-10.06	0.29	True	Cha I	
J11074366-7739411   	M1	3705	-0.52	0.12	-0.31	0.12	-0.97	1.55	0.0023	True	-7.93	0.30	True	Cha I	
J11074656-7615174   	M6.5	2935	-2.15	-0.49	-1.15	0.10	-5.30	-0.14	0.0319	True	-12.04	0.29	False	Cha I	
J11075730-7717262   	M1.25	0	-inf	-inf	-0.31	0.12	0.00	0.33	0.0537	True	0.00	0.30	False	Cha I	not in slit
J11075792-7738449   	K5	4350	-0.29	0.10	-0.01	0.14	-1.03	0.82	0.0324	True	-8.32	0.31	True	Cha I	
J11075809-7742413   	M3	3415	-0.80	0.06	-0.51	0.07	-1.49	0.33	0.0532	True	-8.32	0.28	True	Cha I	
J11080002-7717304   	K7	4060	-0.01	0.30	-0.18	0.10	-3.23	-0.10	0.1448	False	-10.15	0.29	False	Cha I	
J11080148-7742288   	K7	4060	0.21	0.41	-0.20	0.10	-0.78	1.17	0.0118	True	-7.56	0.29	True	Cha I	
J11080297-7738425   	M1	3705	-0.92	-0.07	-0.20	0.17	-2.01	1.53	0.0025	True	-9.28	0.32	True	Cha I	
J11081509-7733531   	K0	5110	0.10	0.16	0.12	0.04	-1.62	1.84	0.0009	True	-8.98	0.28	True	Cha I	
J11081850-7730408   	M6.5	2935	-2.00	-0.41	-1.14	0.10	-5.17	-0.80	0.1448	False	-11.84	0.29	False	Cha I	
J11082238-7730277   	M5.5	3060	-1.52	-0.21	-0.90	0.10	-3.38	-0.80	0.1448	False	-10.09	0.29	True	Cha I	
J11082570-7716396   	M8	0	-inf	-inf	-1.51	0.11	0.00	-0.82	0.1448	False	0.00	0.29	False	Cha I	faint
J11082650-7715550   	M5.5	3060	-1.85	-0.37	-0.96	0.10	-4.35	-0.80	0.1448	False	-11.16	0.29	True	Cha I	
J11083905-7716042   	K7	4060	-0.48	0.07	-0.08	0.15	-1.63	0.67	0.0352	True	-8.88	0.31	True	Cha I	
J11083952-7734166   	M6.5	2935	-1.15	0.01	-0.99	0.07	-3.86	-0.80	0.1448	False	-10.26	0.28	True	Cha I	
J11085090-7625135   	M5.5	3060	-1.52	-0.21	-0.90	0.10	-4.05	-0.80	0.1448	False	-10.76	0.29	True	Cha I	
J11085367-7521359   	M1	3705	-0.72	0.03	-0.28	0.12	-1.06	0.92	0.0242	True	-8.15	0.30	True	Cha I	
J11085464-7702129   	M0.5	3780	-0.89	-0.07	-0.18	0.16	-2.02	0.12	0.0880	True	-9.31	0.32	True	Cha I	
J11085497-7632410   	M5.5	3060	-1.57	-0.23	-0.91	0.10	-3.95	-0.80	0.1448	False	-10.67	0.29	True	Cha I	
J11091812-7630292   	M0	3850	-0.60	0.05	-0.18	0.10	-1.91	-0.10	0.1448	False	-9.08	0.29	True	Cha I	
J11092266-7634320   	M1	3705	-1.12	-0.18	-0.25	0.16	-2.20	0.11	0.0880	True	-9.52	0.32	True	Cha I	
J11092379-7623207   	M0.5	3780	-0.26	0.24	-0.29	0.11	-0.48	1.61	0.0020	True	-7.35	0.29	True	Cha I	
J11094260-7725578   	M5	0	-inf	-inf	-0.77	0.11	0.00	-0.80	0.1448	False	0.00	0.29	False	Cha I	faint
J11094621-7634463   	M3	3415	-1.22	-0.15	-0.47	0.07	-2.43	0.20	0.0725	True	-9.51	0.28	True	Cha I	
J11094742-7726290   	M1	3705	-1.00	-0.11	-0.22	0.16	-1.93	1.69	0.0025	True	-9.22	0.32	True	Cha I	
J11095215-7639128   	M6.25	2940	-1.55	-0.19	-1.20	0.34	-4.20	-0.80	0.1448	False	-10.59	0.43	True	Cha I	
J11095336-7728365   	M5.5	3060	-1.85	-0.37	-0.96	0.10	-3.65	-0.80	0.1448	False	-10.46	0.29	True	Cha I	
J11095340-7634255   	K7	4060	-0.32	0.15	-0.12	0.09	0.06	1.41	0.0104	True	-7.07	0.29	True	Cha I	
J11095407-7629253   	M1	3705	-0.96	-0.09	-0.21	0.17	-2.10	1.01	0.0177	True	-9.38	0.32	True	Cha I	
J11095873-7737088   	M0.5	3780	-0.21	0.26	-0.29	0.10	-0.12	0.84	0.0119	True	-6.97	0.29	True	Cha I	
J11100010-7634578   	K0	5110	0.43	0.32	0.21	0.05	0.62	2.66	0.0003	True	-6.67	0.28	True	Cha I	
J11100369-7633291   	M0	3850	-0.64	0.03	-0.14	0.17	-2.45	0.52	0.0349	True	-9.67	0.32	True	Cha I	
J11100469-7635452   	K7	4060	-0.47	0.07	-0.08	0.15	-2.59	0.41	0.0438	True	-9.84	0.31	True	Cha I	
J11100704-7629376   	K7	4060	-0.28	0.17	-0.14	0.10	-1.59	0.38	0.0472	True	-8.68	0.29	True	Cha I	
J11100785-7727480   	M5.5	3060	-1.44	-0.17	-0.89	0.10	-4.28	-0.80	0.1448	False	-10.96	0.29	True	Cha I	
J11101141-7635292   	K5	4350	-0.21	0.14	0.00	0.16	-2.47	1.39	0.0082	True	-9.73	0.32	False	Cha I	
J11103801-7732399   	K4	4590	0.28	0.34	0.05	0.09	-0.94	0.25	0.0631	True	-8.05	0.29	True	Cha I	
J11104141-7720480   	M5.5	3060	-1.82	-0.36	-0.96	0.10	-3.12	-0.80	0.1448	False	-9.92	0.29	True	Cha I	
J11104959-7717517   	M2	3560	-0.82	0.01	-0.38	0.13	-0.81	1.29	0.0108	True	-7.82	0.30	True	Cha I	
J11105333-7634319   	M3	3415	-0.80	0.06	-0.51	0.07	-1.14	1.01	0.0181	True	-7.97	0.28	True	Cha I	
J11105359-7725004   	M5	3125	-1.46	-0.19	-0.81	0.09	-3.55	0.42	0.0187	True	-10.33	0.28	True	Cha I	
J11105597-7645325   	M6.5	2935	-0.89	0.15	-0.98	0.11	-3.24	-0.13	0.0579	True	-9.51	0.29	True	Cha I	
J11111083-7641574   	M1	3705	-2.52	-0.88	-0.31	0.11	-2.90	1.26	0.0140	True	-10.86	0.29	True	Cha I	underlum
J11113965-7620152   	M3.5	3340	-0.54	0.21	-0.59	0.06	-0.81	0.86	0.0162	True	-7.41	0.28	True	Cha I	
J11114632-7620092   	K2	4900	0.01	0.15	0.09	0.04	-0.74	1.07	0.0155	True	-8.08	0.28	True	Cha I	
J11120351-7726009   	M5.5	3060	-1.15	-0.03	-0.89	0.09	-3.32	-0.01	0.0236	True	-9.85	0.28	True	Cha I	
J11120984-7634366   	M5	3125	-0.85	0.11	-0.78	0.06	-2.82	0.17	0.0306	True	-9.33	0.28	True	Cha I	
J11122441-7637064   	K2	4900	-0.19	0.05	0.04	0.05	-0.79	-0.11	0.1448	False	-8.18	0.28	True	Cha I	
J11122772-7644223   	K0	5110	0.41	0.31	0.20	0.05	-0.19	1.29	0.0095	True	-7.48	0.28	True	Cha I	
J11123092-7644241   	M0.5	3780	-0.74	-0.00	-0.17	0.17	-0.85	0.61	0.0296	True	-8.08	0.32	True	Cha I	
J11124268-7722230   	K0	5110	0.40	0.31	0.20	0.04	-2.29	-0.10	0.1448	False	-9.58	0.28	False	Cha I	
J11124861-7647066   	M4.5	3200	-0.96	0.03	-0.69	0.09	-3.05	-0.80	0.1448	False	-9.72	0.28	True	Cha I	
J11132446-7629227   	M4	3270	-0.96	0.02	-0.62	0.07	-3.05	0.43	0.0425	True	-9.81	0.28	True	Cha I	
J11142454-7733062   	M4.5	3200	-0.92	0.05	-0.71	0.08	-2.40	0.40	0.0199	True	-9.04	0.28	True	Cha I	
J11160287-7624533   	K8	0	-inf	-inf	-0.19	0.11	0.00	0.63	0.0569	True	0.00	0.29	False	Cha I	underlum
J11173700-7704381   	M0.5	3780	-0.38	0.18	-0.28	0.11	-1.16	0.97	0.0198	True	-8.10	0.29	True	Cha I	
J11175211-7629392   	M4.5	3200	-1.15	-0.06	-0.69	0.08	-4.39	-0.80	0.1448	False	-11.16	0.28	False	Cha I	binary
J11183572-7935548   	M5	3125	-0.59	0.24	-0.77	0.11	-2.50	0.69	0.0105	True	-8.89	0.29	True	Cha I	
J11241186-7630425   	M5.5	3060	-1.52	-0.21	-0.90	0.10	-3.90	-0.31	0.0473	True	-10.61	0.29	True	Cha I	
J11432669-7804454   	M5.5	3060	-1.05	0.03	-0.86	0.07	-2.19	-0.34	0.1597	True	-8.70	0.28	True	Cha I	
Sz66                	  M3   	3415	-0.70	0.11	-0.52	0.07	-1.80	0.64	0.0090	True	-8.57	0.35	True	Lupus	
AKC2006-19          	  M5   	3125	-1.80	-0.36	-0.84	0.10	-4.10	-0.80	0.1450	False	-11.02	0.35	True	Lupus	
Sz69                	  M4.5 	3197	-1.06	-0.01	-0.69	0.09	-2.80	0.70	0.0070	True	-9.52	0.35	True	Lupus	
Sz71                	  M1.5 	3632	-0.51	0.16	-0.37	0.12	-2.20	1.69	0.0020	True	-9.07	0.35	True	Lupus	
Sz72                	  M2   	3560	-0.60	0.11	-0.41	0.12	-1.80	0.62	0.0090	True	-8.68	0.35	True	Lupus	
Sz73                	  K7   	4060	-0.38	0.13	-0.07	0.17	-1.00	0.96	0.0080	True	-8.20	0.35	True	Lupus	
Sz74                	  M3.5 	3342	0.02	0.50	-0.59	0.07	-1.50	0.79	0.0060	True	-7.81	0.35	True	Lupus	
Sz83                	  K7   	4060	0.12	0.38	-0.20	0.10	-0.30	2.10	0.0010	True	-7.12	0.35	True	Lupus	
Sz84                	  M5   	3125	-0.91	0.08	-0.79	0.07	-2.70	0.99	0.0050	True	-9.23	0.35	True	Lupus	
Sz130               	  M2   	3560	-0.80	0.01	-0.38	0.13	-2.20	0.27	0.0250	True	-9.21	0.35	True	Lupus	
Sz88A               	  M0   	3850	-0.31	0.21	-0.24	0.11	-1.20	0.67	0.0150	True	-8.15	0.35	True	Lupus	
Sz88B               	  M4.5 	3197	-0.93	0.05	-0.72	0.08	-3.10	-0.52	0.1450	False	-9.73	0.35	True	Lupus	
Sz91                	  M1   	3705	-0.51	0.13	0.00	0.00	-1.80	0.00	0.0000	False	-8.73	0.35	True	Lupus	noMdust
Lup713              	  M5.5 	3057	-1.70	-0.28	-0.94	0.10	-3.50	0.00	0.0410	True	-10.24	0.35	True	Lupus	
Lup604s             	  M5.5 	3057	-1.24	-0.08	-0.90	0.10	-3.70	0.20	0.0250	True	-10.28	0.35	True	Lupus	
Sz97                	  M4   	3270	-0.77	0.13	-0.64	0.07	-2.90	0.39	0.0170	True	-9.53	0.35	True	Lupus	
Sz99                	  M4   	3270	-1.13	-0.05	-0.63	0.08	-2.60	-0.55	0.1450	False	-9.42	0.35	True	Lupus	
Sz100               	  M5.5 	3057	-0.77	0.16	-0.83	0.07	-3.00	1.46	0.0050	True	-9.41	0.35	True	Lupus	
Sz103               	  M4   	3270	-0.73	0.15	-0.65	0.07	-2.40	0.79	0.0110	True	-9.00	0.35	True	Lupus	
Sz104               	  M5   	3125	-0.99	0.05	-0.81	0.08	-3.20	0.22	0.0260	True	-9.74	0.35	True	Lupus	
Lup706              	  M7.5 	2795	-2.52	-0.66	0.00	0.00	-4.80	0.00	0.0000	False	-11.55	0.35	True	Lupus	noMdust
Sz106               	  M0.5 	3777	-1.01	-0.14	-0.20	0.15	-2.50	0.02	0.0440	True	-9.84	0.35	True	Lupus	sl
Par-Lup3-3          	  M4   	3270	-0.62	0.20	-0.66	0.06	-2.90	-0.05	0.0430	True	-9.44	0.35	True	Lupus	
Par-Lup3-4          	  M4.5 	3197	-2.52	-0.77	-0.70	0.07	-4.10	-0.32	0.0910	True	-11.57	0.35	True	Lupus	sl
Sz110               	  M4   	3270	-0.56	0.21	-0.65	0.06	-2.00	0.91	0.0080	True	-8.54	0.35	True	Lupus	
Sz111               	  M1   	3705	-0.48	0.15	-0.32	0.12	-2.20	1.98	0.0020	True	-9.13	0.35	True	Lupus	
Sz112               	  M5   	3125	-0.72	0.18	-0.75	0.04	-3.20	0.31	0.0190	True	-9.67	0.35	True	Lupus	
Sz113               	  M4.5 	3197	-1.19	-0.08	-0.70	0.08	-2.10	1.07	0.0050	True	-8.88	0.35	True	Lupus	
2MASSJ16085953-3856275	  M8.5 	2600	-2.05	-0.33	0.00	0.00	-4.60	0.00	0.0000	False	-10.62	0.35	True	Lupus	noMdust
SSTc2d160901.4-392512	  M4   	3270	-0.83	0.10	0.00	0.00	-3.00	0.00	0.0000	False	-9.64	0.35	True	Lupus	noMdust
Sz114               	  M4.8 	3175	-0.51	0.26	-0.73	0.07	-2.50	1.71	0.0020	True	-8.91	0.35	True	Lupus	
Sz115               	  M4.5 	3197	-0.76	0.13	-0.73	0.07	-2.70	-0.55	0.1450	False	-9.24	0.35	True	Lupus	
Lup818s             	  M6   	2990	-1.60	-0.24	-1.00	0.14	-4.10	0.59	0.0110	True	-10.74	0.35	True	Lupus	
Sz123A              	  M1   	3705	-0.69	0.04	-0.29	0.12	-1.80	1.33	0.0060	True	-8.87	0.35	True	Lupus	
Sz123B              	  M2   	3560	-1.29	-0.24	-0.37	0.11	-2.70	-0.52	0.1450	False	-9.97	0.35	True	Lupus	sl
SST-Lup3-1          	  M5   	3125	-1.23	-0.07	-0.78	0.09	-3.60	-0.55	0.1450	False	-10.29	0.35	True	Lupus	
Sz65                	  K7   	4060	-0.08	0.26	-0.17	0.10	-2.60	1.28	0.0020	True	-9.56	0.35	False	Lupus	
AKC2006-18          	  M6.5 	2935	-1.97	-0.40	0.00	0.00	-4.60	0.00	0.0000	False	-11.24	0.35	True	Lupus	noMdust
SSTc2dJ154508.9-341734	  M5.5 	3060	-1.24	-0.07	-0.89	0.10	-1.80	1.14	0.0050	True	-8.38	0.35	True	Lupus	
Sz68                	  K2   	4900	0.71	0.50	0.26	0.18	-1.20	1.65	0.0010	True	-8.36	0.35	False	Lupus	
SSTc2dJ154518.5-342125	  M6.5 	2935	-1.39	-0.11	0.00	0.00	-4.30	0.00	0.0000	False	-10.70	0.35	True	Lupus	noMdust
Sz81A               	  M4.5 	3200	-0.65	0.19	-0.71	0.06	-2.50	0.45	0.0080	True	-9.00	0.35	True	Lupus	
Sz81B               	  M5.5 	3060	-0.96	0.07	0.00	0.00	-3.20	0.00	0.0000	False	-9.67	0.35	True	Lupus	noMdust
Sz129               	  K7   	4060	-0.43	0.09	-0.07	0.15	-1.20	1.73	0.0010	True	-8.44	0.35	True	Lupus	
SSTc2dJ155925.2-423507	  M5   	3125	-1.71	-0.32	-0.84	0.10	-4.40	-0.77	0.1450	False	-11.28	0.35	True	Lupus	
RYLup               	  K2   	4900	0.22	0.25	0.14	0.06	-0.90	1.91	0.0020	True	-8.19	0.35	True	Lupus	
SSTc2dJ160000.6-422158	  M4.5 	3200	-1.06	-0.02	-0.69	0.08	-3.10	-0.15	0.0340	True	-9.83	0.35	True	Lupus	
SSTc2dJ160002.4-422216	  M4   	3270	-0.83	0.08	-0.63	0.07	-3.00	1.55	0.0020	True	-9.69	0.35	True	Lupus	
SSTc2dJ160026.1-415356	  M5.5 	3060	-1.18	-0.04	-0.89	0.09	-3.30	-0.45	0.0690	True	-9.85	0.35	True	Lupus	
MYLup               	  K0   	5100	-0.11	0.05	0.06	0.06	-2.30	1.72	0.0020	True	-9.71	0.35	False	Lupus	
Sz131               	  M3   	3415	-0.88	0.02	-0.50	0.07	-2.40	0.41	0.0150	True	-9.28	0.35	True	Lupus	
Sz133               	  K5   	4350	-1.15	-0.33	-0.05	0.07	-1.80	1.31	0.0050	True	nan	0.35	True	Lupus	SUBLUM
SSTc2dJ160703.9-391112	  M4.5 	3200	-2.32	-0.64	-0.98	0.10	-5.20	0.38	0.0530	True	-12.26	0.35	True	Lupus	sl
Sz90                	  K7   	4060	-0.18	0.21	-0.16	0.10	-1.60	1.06	0.0090	True	-8.62	0.35	True	Lupus	
Sz95                	  M3   	3415	-0.38	0.26	-0.53	0.05	-2.50	0.33	0.0190	True	-9.10	0.35	True	Lupus	
Sz96                	  M1   	3705	-0.16	0.31	-0.33	0.10	-2.30	0.33	0.0300	True	-9.06	0.35	True	Lupus	
2MASSJ16081497-3857145	  M5.5 	3060	-2.06	-0.48	-0.97	0.10	-3.40	0.64	0.0160	True	-10.31	0.35	True	Lupus	
Sz98                	  K7   	4060	0.40	0.51	-0.26	0.07	-0.50	2.10	0.0030	True	-7.13	0.35	True	Lupus	
Lup607              	  M6.5 	2935	-1.15	0.01	-0.99	0.07	-4.90	-0.55	0.1450	False	-11.30	0.35	False	Lupus	
Sz102               	  K2   	4900	-1.83	-0.77	0.00	0.00	-2.00	0.00	0.0000	False	nan	0.35	True	Lupus	noMdust
SSTc2dJ160830.7-382827	  K2   	4900	0.48	0.38	0.20	0.18	-1.80	1.85	0.0040	True	-9.02	0.35	False	Lupus	
SSTc2dJ160836.2-392302	  K6   	4205	0.29	0.42	0.00	0.00	-0.80	0.00	0.0000	False	-7.67	0.35	True	Lupus	noMdust
Sz108B              	  M5   	3125	-0.82	0.12	-0.77	0.06	-2.90	1.15	0.0060	True	-9.40	0.35	True	Lupus	
2MASSJ16085324-3914401	  M3   	3415	-0.52	0.20	-0.53	0.06	-3.10	1.01	0.0060	True	-9.77	0.35	True	Lupus	
2MASSJ16085373-3914367	  M5.5 	3060	-2.18	-0.54	-0.97	0.10	-3.70	0.22	0.0260	True	-10.67	0.35	True	Lupus	
2MASSJ16085529-3848481	  M6.5 	2935	-1.12	0.03	-0.96	0.07	-4.10	-0.02	0.0430	True	-10.51	0.35	True	Lupus	
SSTc2dJ160927.0-383628	  M4.5 	3200	-0.94	0.04	-0.69	0.09	-1.30	0.31	0.0300	True	-7.97	0.35	True	Lupus	
Sz117               	  M3.5 	3340	-0.35	0.30	-0.60	0.07	-2.10	0.74	0.0070	True	-8.60	0.35	True	Lupus	
Sz118               	  K5   	4350	0.03	0.26	-0.04	0.09	-1.80	1.52	0.0070	True	-8.90	0.35	True	Lupus	
2MASSJ16100133-3906449	  M6.5 	2935	-0.68	0.25	-0.98	0.07	-3.40	-0.40	0.1450	False	-9.57	0.35	True	Lupus	
SSTc2dJ161018.6-383613	  M5   	3125	-1.22	-0.08	-0.78	0.09	-3.80	-0.55	0.1450	False	-10.49	0.35	True	Lupus	
SSTc2dJ161019.8-383607	  M6.5 	2935	-1.15	0.01	-0.99	0.07	-3.90	-0.52	0.1450	False	-10.30	0.35	True	Lupus	
SSTc2dJ161029.6-392215	  M4.5 	3200	-0.80	0.11	-0.73	0.07	-3.20	0.58	0.0210	True	-9.76	0.35	True	Lupus	
SSTc2dJ161243.8-381503	  M1   	3705	-0.21	0.28	-0.33	0.10	-2.00	1.20	0.0070	True	-8.79	0.35	True	Lupus	
SSTc2dJ161344.1-373646	  M5   	3125	-1.16	-0.05	-0.78	0.09	-2.30	0.05	0.0610	True	-8.96	0.35	True	Lupus	
Sz75                	 K6   	4205	0.16	0.35	0.00	0.00	-0.70	0.00	0.0000	False	-7.67	0.35	True	Lupus	noMdust
Sz76                	 M4   	3270	-0.80	0.09	0.00	0.00	-2.60	0.00	0.0000	False	-9.26	0.35	True	Lupus	noMdust
Sz77                	 K7   	4060	-0.26	0.18	0.00	0.00	-1.70	0.00	0.0000	False	-8.79	0.35	True	Lupus	noMdust
RXJ1556.1-3655      	 M1   	3705	-0.63	0.07	0.00	0.00	-0.90	0.00	0.0000	False	-7.92	0.35	True	Lupus	noMdust
Sz82                	 K5   	4350	0.37	0.43	-0.29	0.07	-1.10	2.25	0.0650	True	-7.78	0.35	True	Lupus	
EXLup               	 M0   	3850	0.09	0.40	0.00	0.00	-0.70	0.00	0.0000	False	-7.41	0.35	True	Lupus	noMdust

